Weak Novel Categories without Tears: A Survey on Weak-Shot Learning

Deep learning is a data-hungry approach, which requires massive training data. However, it is time-consuming and labor-intensive to collect abundant fully-annotated training data for all categories. Assuming the existence of base categories with adequate fully-annotated training samples, different paradigms requiring fewer training samples or weaker annotations for novel categories have attracted growing research interest. Among them, zero-shot (resp., few-shot) learning explores using zero (resp., a few) training samples for novel categories, which lowers the quantity requirement for novel categories. Instead, weak-shot learning lowers the quality requirement for novel categories. Specifically, sufficient training samples are collected for novel categories but they only have weak annotations. In different tasks, weak annotations are presented in different forms (e.g., noisy labels for image classification, image labels for object detection, bounding boxes for segmentation), similar to the definitions in weakly supervised learning. Therefore, weak-shot learning can also be treated as weakly supervised learning with auxiliary fully supervised categories. In this paper, we discuss the existing weak-shot learning methodologies in different tasks and summarize the codes at https://github.com/bcmi/Awesome-Weak-Shot-Learning.

==> weak-shot-object-detection-paper-list.txt <==
YOLO9000: better, faster, stronger (simple feature sharing)

Detecting 11K Classes: Large Scale Object Detection without Fine-Grained Bounding Boxes (coarse-grained class to fine-grained class, e.g., dog to chihuahua; use semantic representation)

R-FCN-3000 at 30fps: Decoupling Detection and Classification

CS-R-FCN: CROSS-SUPERVISED LEARNING FOR LARGE-SCALE OBJECT DETECTION



